Structural clustering of volatility regimes for dynamic trading strategies

We develop a new method to find the number of volatility regimes in a nonstationary financial time series by applying unsupervised learning to its volatility structure. We use change point detection to partition a time series into locally stationary segments and then compute a distance matrix between segment distributions. The segments are clustered into a learned number of discrete volatility regimes via an optimization routine. Using this framework, we determine a volatility clustering structure for financial indices, large-cap equities, exchange-traded funds and currency pairs. Our method overcomes the rigid assumptions necessary to implement many parametric regime-switching models, while effectively distilling a time series into several characteristic behaviours. Our results provide significant simplification of these time series and a strong descriptive analysis of prior behaviours of volatility. Finally, we create and validate a dynamic trading strategy that learns the optimal match between the current distribution of a time series and its past regimes, thereby making online risk-avoidance decisions in the present.

==> SPYresults.txt <==
best_score: [0.8888888888888888, 0.6111111111111112, 0.8333333333333334, 0.8888888888888888, 1.0]
num_clusters: 5
num_segments: 19
clusters [2 4 3 1 2 0 1 3 1 0 1 2 1 0 1 2 1 1 3]

